Data-Driven Invariant Learning for Probabilistic Programs

Morgan and McIver's weakest pre-expectation framework is one of the most well-established methods for deductive verification of probabilistic programs. Roughly, the idea is to generalize binary state assertions to real-valued expectations, which can measure expected values of probabilistic program quantities. While loop-free programs can be analyzed by mechanically transforming expectations, verifying loops usually requires finding an invariant expectation, a difficult task. We propose a new view of invariant expectation synthesis as a regression problem: given an input state, predict the average value of the post-expectation in the output distribution. Guided by this perspective, we develop the first data-driven invariant synthesis method for probabilistic programs. Unlike prior work on probabilistic invariant inference, our approach can learn piecewise continuous invariants without relying on template expectations, and also works with black-box access to the program. We also develop a data-driven approach to learn sub-invariants from data, which can be used to upper- or lower-bound expected values. We implement our approaches and demonstrate their effectiveness on a variety of benchmarks from the probabilistic programming literature.

==> psnfss/changes.txt <==
2020-03-25 PSNFSS 9.3 (UF)
        * lw35nfss.zip: changed in fd-files of phv "mc" to "c", see
        https://github.com/latex3/latex2e/issues/299.
        Adapted test1.tex to the change
        * lw35nfss.zip: changed in fd-files pf pcz "mb" to "m" (the
        font is medium).
        * renamed 00readme.txt to README


2005-04-12 PSNFSS 9.2a

        fix for psnfss/3773, affecting only helvet.sty:
        the package can now be loaded before \documentclass

2004-10-18

        * freenfss.zip:  fixed a major bug in the Charter font metrics
        (will I ever get them right?)

2004-09-15 PSNFSS 9.2

        * Charter:  improved kerning data (once again...)

        * Palatino:  additional font families pplx and pplj with real
        smallcaps and oldstyle figures and improved kerning tables;
        the free FPL fonts can be used as a substitute for te required
        Palatino SC/OsF fonts

        * mathpazo, mathptmx:  beside \upDelta and \upOmega also the
        other upright uppercase Greek letters are explicitly accessible.

        * documentation psnfss2e.tex(.pdf) updated

        * font map files:  new file fpls.map for the FPL fonts.

        * minor changes to mathtest.tex

        (* lw35nfss.zip is unchanged)

2004-01-26 PSNFSS 9.1b

        * freenfss.zip with fixed VFs and metrics for the Bitstream
        Charter fonts:  New kerning pairs Y-g and Y-s; corrected
        \fontdimen1 of the italic shapes; improved italic Euro symbols

        * helvet.sty:  Fixed implementation of the key-value interface.

        * Warning messages added to obsolete packages.

2003-11-17 PSNFSS 9.1

        * Updated VFs for all Adobe text font families, except Utopia:
        Added \texteuro, fixed zdot and \textasteriskcentered.

        * Courier: normal asterisk (*) is now vertically centered.

        * New VFs for Bitstream Charter with revised kerning data and
        faked \texteuro.  In particular, the overly tight kerning
        between L  and quoteright has been abolished.

        * The Pazo doublestroke font is now assigned the encoding U,
        rather than T1 and OT1.  The files t1fplmbb.fd and ot1fplm.fd
        are replaced by ufplmbb.fd.

        * The Utopia fonts are no longer regarded as "required"; the
        package utopia.sty is marked as "obsolete".

        * Documentation psnfss2e.* updated accordingly.

        * Test files enhanced to test the Euro symbols and the Pazo
        doublestroke font, while Utopia is omitted now.


2003-03-02 PSNFSS 9.0c

        * mathptmx,sty, mathpazo.sty:  \upOmega and \UpDelta are of
        type \mathord now, to make sure that they are always upright

        * pifont.sty:  \Pifill and \dingfill should no longer fail at
        the beginning or end of a paragraph. (Bug fix suggested by FMi.)

        * mathptm(x).sty:  \jmath, \coprod, and \amalg will now generate
        error messages rather than print black squares.  (Suggested by
        FMi.)

        * Small changes to the documentation psnfss2e.*.

        * Enhanced test0.tex to test also the math alphabets.

        * 8r.enc:  version 2.0, comprising all of the Mac Roman
        character set, too.

        * The *.map files and the file 8r.enc have been moved out of the
        ZIP archives, since their final location in the texmf tree may
        vary wrt/ changes in the TDS specs.

2002-09-08 PSNFSS 9.0a

        * Fixed TFM and VF files for mathpazo.  The size of certain
        symbols was wrong, because of a bug in the fontinst program.

        * psfonts.dtx:  Changed definition of \hbar in mathpazo.sty
        to improve spacing.

        * Fixed identification strings in 8rpcr.fd and t1put.fd.

        * Fixed comments in 8r.enc.

        * Removed one unneeded file from lw35nfss.zip.

2002-07-04

        * Improved installation instructions (file 00readme.txt)

2002-05-17 Pazo fonts v1.003

        * Changed the positioning of the double stroke in X and Z in
        Pazo Math Blackboard Bold (suggested by Marco Kuhlmann).
        The font metrics are unchanged.

2002-04-24 PSNFSS-9.0

        * mathptmx.sty:  Improved \hbar. Added missing redefinitions
        of \defaultscriptratio and \defaultscriptscriptratio.

	* psnfss2e.pdf: All fonts are embedded now.
	
2002-04-10 PSNFSS-9.0 pre-release

        * 8r.enc:  The TeXBase1Encoding includes the Euro symbol in
        slot 128 now.  Thus, future fonts that provide the Euro, can
        be supported.  This does, however, NOT affect the present
        Base35, Charter and Utopia fonts.

        * mathpazo.sty:  The undocumented macro ppljeuro is no longer
        provided.

        * freenfss.zip:  The VFs and TFMs are to be used with version
        1.002 of the Pazo fonts now.

        * Palatino text fonts:  The textcompanion fonts of the
        Palatino family provide the Euro symbol \texteuro as well as
        the Omega \textohm now.  The letters are actually taken from
        the Pazo fonts.

        * Documentation psnfss2e.tex updated and slightly improved.

2002-02-28 Pazo fonts v1.002

        * Added all the remaining uppercase latin letters and digit
        "one" to Pazo Math Blackboard Bold.

        * Re-designed \Phi to make it better proportioned

        * Re-designed \varsigma to give it a more recognisable shape
        (suggested by Pablo Rodriguez).  Re-designed \xi and \zeta to
        match the new \varsigma.


2001-06-04 PSNFSS-v8.2

        * mathpazo.sty:  Changed behavior of the options sc and osf.
        \jmath and \imath changed back to type 'mathord', as in normal
        LaTeX.

        * mathptm.sty:  Revoked the changes re. AMS fonts, since the
        package is only provided for use with legacy douments, anyway.

        * Many changes to the documentation (psnfss2e.*).

        * test1.tex, test2.tex, test3.tex:  Fixed typo.

2001/05/27 PSNFSS-v8.2beta

        * mathpazo.sty:
        An improved version of this package is now part of the PSNFSS
        distribution.

        * freenfss.zip:
        Added TFM, VF and FD files for the Pazo fonts.

        * mathptmx.sty
        New option: [slantedGreek]

        * The AMS fonts are scaled properly now, when used together
        with the packages mathptm, mathptmx, mathpple or mathpazo.
        Specifying the [psamsfonts] option for the packages amsfonts or
        amssymb may be needed wrt/ the Euler Fraktur fonts, but will not
        affect the scaling of the others.

        * ot1*.fd:
        additional font shape substitition bx/ui -> b/it

        * fixed TFM file zptmcm7y.tfm so as to raise the subscripts
        generated by mathptmx (pr/3279)

        * fixed FD files for Adobe Courier so as to disable hyphenation
        (I wonder why this bug was never noticed...)

        * test files completely revised

2000-01-12 PSNFSS-v8.1

        * support for commercial fonts is no longer part of the basic
        PSNFSS distribution.

        * new, enhanced user documentation

        * freenfss.zip:
        new file, containing metrics, vf's, fd's and map files for
        Bitstream Charter and Adobe Utopia

        * lw35nfss.zip:
        removed tfm's and vf's for `raw' fonts and the duplicate
        psyr.tfm; removed tfm's and vf's for Helvetica Light, which
        isn't free; removed the related entries from the .fd files, too;
        added the fd/tfm/vf files of the mathpple collection.

        * metrics (general):
        removed the checksums, which are useless anyway; added missing
        macron accent to all sc fonts; removed 1-1 kern pair from
        Palatino.

        * map files:  concatenated all .map files for the Base 35
        fonts plus mathpple.map to one single psnfss.map; removed
        duplicate entries; the map file will unpack to dvips/psnfss/
        now.

        * 8r.enc:  the file is now distributed as part of lw35nfss.zip
        and will unpack to the directory dvips/psnfss/.

        * psfonts.dtx:
        added courier.sty, which was previously not generated from a
        .dtx source; added charter.sty and utopia.sty, which were
        previously generated from dtx's of their own; added
        mathpple.sty.

        * mathptm.sty, mathptmx.sty:
        fixed problems in conjunction with latexsym.sty and amssymb.sty
        (pr/2910, pr/2762) as FMi had suggested; fixed the weird warning
        message with \boldmath (pr/2994); made \hbar work with Times;
        fixed \big & friends for font sizes <> 10pt;

        * mathpple.sty:
        this package is now part of the PSNFSS distribution;
        slightly enlarged font sizes for super- and subscripts in math;
        \Re, \Im, \infty taken from Euler now.

        * helvet.sty:  new option for scaling Helvetica

%% finis


==> psnfss/manifest.txt <==
The following files constitute the PSNFSS bundle and must be
distributed as a whole.
This restriction does NOT affect 8r.enc, which is originally
distributed from <http://tug.org/fontname/8r.enc> and is
included here for the sake of completeness only.

README
changes.txt
freenfss.zip (or all files included in this archive)
lw35nfss.zip (or all files included in this archive)
manifest.txt
mathtest.tex
pitest.tex
psfonts.dtx
psfonts.ins
psnfss2e.tex
psnfss2e.pdf
test0.tex
test1.tex
test2.tex
test3.tex
charter.map
pazo.map
psnfss.map
utopia.map
8r.enc

% finis

